Hashing Modulo Context-Sensitive $\alpha$-Equivalence

The notion of $\alpha$-equivalence between $\lambda$-terms is commonly used to identify terms that are considered equal. However, due to the primitive treatment of free variables, this notion falls short when comparing subterms occurring within a larger context. Depending on the usage of the Barendregt convention (choosing different variable names for all involved binders), it will equate either too few or too many subterms. We introduce a formal notion of context-sensitive $\alpha$-equivalence, where two open terms can be compared within a context that resolves their free variables. We show that this equivalence coincides exactly with the notion of bisimulation equivalence. Furthermore, we present an efficient $O(n\log n)$ runtime hashing scheme that identifies $\lambda$-terms modulo context-sensitive $\alpha$-equivalence, generalizing over traditional bisimulation partitioning algorithms and improving upon a previously established $O(n\log^2 n)$ bound for a hashing modulo ordinary $\alpha$-equivalence by Maziarz et al. Hashing $\lambda$-terms is useful in many applications that require common subterm elimination and structure sharing. We have employed the algorithm to obtain a large-scale, densely packed, interconnected graph of mathematical knowledge from the Coq proof assistant for machine learning purposes.

==> data/balanced_efficient.tsv <==
x	min	q1	q2	q3	max
2	0.0000000000	0.0000000000	0.0000000000	0.0000000000	0.0003428459
6	0.0000000000	0.0000000000	0.0000000000	0.0000009537	0.0000228882
14	0.0000009537	0.0000009537	0.0000009537	0.0000019073	0.0000221729
30	0.0000019073	0.0000030994	0.0000038147	0.0000040531	0.0000181198
62	0.0000059605	0.0000078678	0.0000088215	0.0000090599	0.0000250340
126	0.0000138283	0.0000169277	0.0000178814	0.0000190735	0.0000610352
254	0.0000300407	0.0000360012	0.0000381470	0.0000419617	0.0000920296
510	0.0000700951	0.0000829697	0.0000958443	0.0001130104	0.0002129078
1022	0.0001740456	0.0002331734	0.0002610683	0.0003368855	0.0007691383
2046	0.0005140305	0.0008249283	0.0010039806	0.0012350082	0.0018789768
4094	0.0014290810	0.0018620491	0.0021970272	0.0025508404	0.0037901402


==> data/balanced_naive.tsv <==
x	min	q1	q2	q3	max
2	0.0000000000	0.0000000000	0.0000000000	0.0000000000	0.0000011921
6	0.0000000000	0.0000000000	0.0000000000	0.0000000000	0.0000779629
14	0.0000000000	0.0000000000	0.0000009537	0.0000009537	0.0000309944
30	0.0000009537	0.0000019073	0.0000019073	0.0000021458	0.0000121593
62	0.0000030994	0.0000050068	0.0000059605	0.0000059605	0.0000231266
126	0.0000078678	0.0000100136	0.0000109673	0.0000119209	0.0000290871
254	0.0000197887	0.0000238419	0.0000250340	0.0000269413	0.0000557899
510	0.0000479221	0.0000550747	0.0000579357	0.0000650883	0.0001239777
1022	0.0001139641	0.0001289845	0.0001499653	0.0002160072	0.0002799034
2046	0.0002808571	0.0004501343	0.0005371571	0.0007040501	0.0009701252
4094	0.0010149479	0.0013709068	0.0014929771	0.0017890930	0.0028951168


==> data/compare_balanced.tsv <==
x	oursint	ourscons	valmari	mariarz
2	0.0000000000	0.0000000000	0.0000009537	0.0000000000
6	0.0000009537	0.0000009537	0.0000028610	0.0000000000
14	0.0000009537	0.0000050068	0.0000059605	0.0000009537
30	0.0000030994	0.0000121593	0.0000140667	0.0000019073
62	0.0000078678	0.0000290871	0.0000309944	0.0000038147
126	0.0000178814	0.0000650883	0.0000679493	0.0000081062
254	0.0000350475	0.0001289845	0.0001788139	0.0000162125
510	0.0000729561	0.0003120899	0.0004138947	0.0000331402
1022	0.0001609325	0.0006740093	0.0008718967	0.0000669956
2046	0.0003519058	0.0014050007	0.0018839836	0.0001668930
4094	0.0008549690	0.0029449463	0.0039610863	0.0004539490
8190	0.0018310547	0.0060980320	0.0086970329	0.0013980865
16382	0.0037541389	0.0167570114	0.0190079212	0.0030918121
32766	0.0075991154	0.0316970348	0.0413429737	0.0093309879
65534	0.0153729916	0.0619449615	0.0894081593	0.0145637989
131070	0.0379309654	0.1600148678	0.1921429634	0.0281398296
262142	0.0719368458	0.4718160629	0.4939908981	0.0576100349


==> data/compare_linear.tsv <==
x	oursint	ourscons	valmari	mariarz
2	0.0000000000	0.0000000000	0.0000009537	0.0000000000
5	0.0000000000	0.0000009537	0.0000021458	0.0000000000
8	0.0000009537	0.0000011921	0.0000038147	0.0000000000
17	0.0000009537	0.0000030994	0.0000071526	0.0000009537
32	0.0000028610	0.0000059605	0.0000150204	0.0000021458
65	0.0000061989	0.0000131130	0.0000319481	0.0000050068
128	0.0000121593	0.0000269413	0.0000700951	0.0000119209
257	0.0000250340	0.0000569820	0.0002300739	0.0000250340
512	0.0000529289	0.0001480579	0.0004861355	0.0000519753
1025	0.0001091957	0.0003659725	0.0009691715	0.0001130104
2048	0.0002539158	0.0007719994	0.0017869473	0.0003879070
4097	0.0006198883	0.0016591549	0.0038340092	0.0011999607
8192	0.0014789104	0.0038437843	0.0082008839	0.0030059814
16385	0.0036370754	0.0114128590	0.0166890621	0.0071477890
32768	0.0086719990	0.0355541706	0.0355949402	0.0158610344
65537	0.0196850300	0.0851612091	0.0731019974	0.0388810635
131072	0.0390009880	0.1833949089	0.1554799080	0.0942950249
262145	0.0972788334	0.4306178093	0.3484148979	0.2781620026


==> data/linear_efficient.tsv <==
x	min	q1	q2	q3	max
2	0.0000000000	0.0000000000	0.0000000000	0.0000000000	0.0007188320
5	0.0000000000	0.0000000000	0.0000000000	0.0000009537	0.0000159740
8	0.0000000000	0.0000000000	0.0000009537	0.0000009537	0.0000159740
17	0.0000009537	0.0000009537	0.0000009537	0.0000019073	0.0000159740
32	0.0000019073	0.0000028610	0.0000030994	0.0000030994	0.0000340939
65	0.0000059605	0.0000059605	0.0000069141	0.0000071526	0.0000228882
128	0.0000138283	0.0000150204	0.0000150204	0.0000150204	0.0000522137
257	0.0000460148	0.0000569820	0.0000581741	0.0000598431	0.0001389980
512	0.0000679493	0.0000710487	0.0000779629	0.0001151562	0.0002100468
1025	0.0001478195	0.0001518726	0.0001549721	0.0001721382	0.0003998280
2048	0.0003130436	0.0003321171	0.0003640652	0.0004389286	0.0006589890
4097	0.0007069111	0.0008289814	0.0009109974	0.0009899139	0.0013759136


==> data/linear_naive.tsv <==
x	min	q1	q2	q3	max
2	0.0000000000	0.0000000000	0.0000000000	0.0000000000	0.0000011921
5	0.0000000000	0.0000000000	0.0000000000	0.0000000000	0.0003061295
8	0.0000000000	0.0000000000	0.0000000000	0.0000009537	0.0000259876
17	0.0000009537	0.0000011921	0.0000019073	0.0000021458	0.0000121593
32	0.0000047684	0.0000050068	0.0000059605	0.0000059605	0.0000128746
65	0.0000209808	0.0000219345	0.0000219345	0.0000221729	0.0000460148
128	0.0000789165	0.0000810623	0.0000820160	0.0000870228	0.0001490116
257	0.0003139973	0.0003709793	0.0004031658	0.0004529953	0.0006840229
512	0.0016109943	0.0018949509	0.0020890236	0.0022919178	0.0062639713
1025	0.0071408749	0.0082809925	0.0088770390	0.0097069740	0.0229451656
2048	0.0279409885	0.0335178375	0.0360579491	0.0387251377	0.0714480877
4097	0.1386687756	0.1501770020	0.1568779945	0.1622850895	0.2042119503


==> data/random_efficient.tsv <==
x	min	q1	q2	q3	max
2	0.0000000000	0.0000000000	0.0000000000	0.0000000000	0.0009889603
4	0.0000000000	0.0000000000	0.0000000000	0.0000009537	0.0000460148
8	0.0000000000	0.0000009537	0.0000009537	0.0000009537	0.0000247955
16	0.0000009537	0.0000019073	0.0000019073	0.0000021458	0.0000300407
32	0.0000038147	0.0000050068	0.0000050068	0.0000059605	0.0000250340
64	0.0000088215	0.0000109673	0.0000119209	0.0000121593	0.0000519753
128	0.0000190735	0.0000221729	0.0000231266	0.0000250340	0.0000720024
256	0.0000381470	0.0000460148	0.0000481606	0.0000541210	0.0001080036
512	0.0000839233	0.0000951290	0.0001020432	0.0001130104	0.0002150536
1024	0.0001788139	0.0002059937	0.0002238750	0.0002520084	0.0003859997
2048	0.0003788471	0.0004479885	0.0005290508	0.0006258488	0.0008740425
4096	0.0010409355	0.0013351440	0.0016298294	0.0020151138	0.0026400089


==> data/random_naive.tsv <==
x	min	q1	q2	q3	max
2	0.0000000000	0.0000000000	0.0000000000	0.0000000000	0.0000011921
4	0.0000000000	0.0000000000	0.0000000000	0.0000000000	0.0005280972
8	0.0000000000	0.0000000000	0.0000009537	0.0000009537	0.0000169277
16	0.0000000000	0.0000009537	0.0000019073	0.0000021458	0.0000290871
32	0.0000038147	0.0000059605	0.0000059605	0.0000071526	0.0000200272
64	0.0000121593	0.0000188351	0.0000209808	0.0000231266	0.0000450611
128	0.0000519753	0.0000679493	0.0000751019	0.0000858307	0.0001859665
256	0.0002100468	0.0002820492	0.0003130436	0.0003571510	0.0005710125
512	0.0010440350	0.0015771389	0.0017411709	0.0022821426	0.0038402081
1024	0.0059089661	0.0072119236	0.0077388287	0.0103788376	0.0142230988
2048	0.0234990120	0.0286498070	0.0301990509	0.0342850685	0.0559918880
4096	0.1027729511	0.1152780056	0.1214718819	0.1476540565	0.2332770824


==> diagram.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{160.12608337bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,3.60434968)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{diagram.pdf}}%
  \end{picture}%
\endgroup%


==> fork-lemmata.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fork-lemmata.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{169.24997525bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.11971399)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fork-lemmata.pdf}}%
    \put(0.73287952,0.06355067){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\alpha = 10$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fork-lemmata.pdf}}%
    \put(0.70191195,0.50743058){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lemma \ref{lem:closed-to-alg}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fork-lemmata.pdf}}%
    \put(0.64142461,0.63421773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha = 500 \Rightarrow$ apply $\sigma$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fork-lemmata.pdf}}%
    \put(0.14438668,0.73028502){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\alpha = 500$\end{tabular}}}}%
    \put(0.26265194,0.40811361){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Lemma \ref{lem:dupl-to-alg}\end{tabular}}}}%
    \put(0.24043706,0.21715766){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\lambda$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fork-lemmata.pdf}}%
    \put(0.19656952,0.28261084){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}apply $\sigma \Leftarrow \alpha = 10$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fork-lemmata.pdf}}%
    \put(0.5158148,0.77391089){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lemma \ref{lem:fork0-to-alg}\end{tabular}}}}%
    \put(0.34333114,0.5299601){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Lemma \ref{lem:subdupl-to-alg}\end{tabular}}}}%
    \put(0.51019929,0.9492865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lemma \ref{lem:same-fork-to-alg}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fork-lemmata.pdf}}%
    \put(0.34138405,0.27978858){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\lambda$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fork-lemmata.pdf}}%
    \put(0.61849745,0.21715766){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\lambda$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fork-lemmata.pdf}}%
    \put(0.71944444,0.27978858){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\lambda$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fork-lemmata.pdf}}%
  \end{picture}%
\endgroup%


==> proof-outline.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'proof-outline.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{347.97970269bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46961971)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.40254121,0.35150743){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\Large Algorithm\end{tabular}}}}%
    \put(0.29033932,0.12985672){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\Large Fork equivalence\end{tabular}}}}%
    \put(0.67218062,0.12985672){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\Large Bisimilarity\end{tabular}}}}%
    \put(0.4920401,0.02195305){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}only for $\lambda$-terms, turn ``jumps above'' into forks\end{tabular}}}}%
    \put(0.27589984,0.26006346){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}test on a single fork\end{tabular}}}}%
    \put(0.59956708,0.30927282){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}special bisimilarity on $g$-terms\\preserved by the algorithm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{proof-outline.pdf}}%
  \end{picture}%
\endgroup%

